Cornus: Atomic Commit for a Cloud DBMS with Storage Disaggregation (Extended Version)

Two-phase commit (2PC) is widely used in distributed databases to ensure the atomicity of distributed transactions. However, 2PC has two limitations. First, it requires two eager log writes on the critical path, which incurs significant latency. Second, when a coordinator fails, a participant may be blocked waiting for the coordinator's decision, leading to indefinitely long latency and low throughput. 2PC was originally designed for a shared-nothing architecture. We observe that the two problems above can be addressed in an emerging storage disaggregation architecture which provides compare-and-swap capability in the storage layer. We propose Cornus, an optimized 2PC protocol for Cloud DBMS with Storage Disaggregation. We present Cornus in detail with proofs and show how it addresses the two limitations in 2PC. We also deploy it on real storage services including Azure Blob Storage and Redis. Empirical evaluations show that Cornus can achieve up to 1.9x speedup in latency over 2PC.

==> analysis/failure_num_nodes.csv <==
NUM_NODES,NODE_ID,LOG_DEVICE,min_term_latency,25%_term_latency,median_term_latency,75%_term_latency,99%_term_latency,max_term_latency,average_term_latency
2,0,LOG_DVC_REDIS,1,1.31,1.5,1.65,1.95,4.39,1.5
4,1,LOG_DVC_REDIS,0.91,1.08,1.19,1.37,1.82,6.4,2.57
6,0,LOG_DVC_REDIS,2.09,2.47,2.57,2.73,3.58,16.14,2.92
8,0,LOG_DVC_REDIS,2.19,2.6,2.74,2.91,3.59,13.76,2.79
2,0,LOG_DVC_AZURE_BLOB,6.32,7.49,7.89,8.43,25.6,89.07,7.89
4,0,LOG_DVC_AZURE_BLOB,6.68,7.16,7.5,8.11,64.78,175.72,9.89
6,0,LOG_DVC_AZURE_BLOB,7.48,8.16,8.63,10.05,76.69,125.93,12.41
8,0,LOG_DVC_AZURE_BLOB,7.68,8.84,9.63,12.14,73.88,138.52,14.34

==> analysis/new_figures/blob_scalability_profiling.csv <==
x,commit_alg,00-execute_phase (ms),01-prepare_phase (ms),02-commit_phase (ms),03-abort (ms),05-average_log_if_ne_data (ms),07-average_log_async (ms),08-average_log_sync_data (ms),09-average_log_async_data (ms),14-average_node_communicate (ms),15-average_READ_REQ_req_latency (ms),16-average_PREPARE_REQ_req_latency (ms),17-average_ABORT_REQ_req_latency (ms),18-average_SYS_REQ_req_latency (ms),19-average_LOG_ABORT_REQ_req_latency (ms)
2,ONE_PC,0.26,9.11,0.00,0.00,8.19,8.53,8.06,nan,0.41,0.22,nan,8.42,8.36,8.76
2,TWO_PC,0.29,9.26,8.43,0.00,nan,8.58,8.11,8.33,0.39,0.24,nan,8.71,8.53,9.10
4,ONE_PC,0.50,10.78,0.00,0.00,9.37,9.77,9.22,nan,0.30,0.42,nan,9.81,9.70,10.36
4,TWO_PC,0.38,10.05,9.07,0.00,nan,9.17,8.76,8.82,0.30,0.32,0.18,9.16,9.09,9.64
6,ONE_PC,2.21,16.61,0.00,0.00,12.68,12.73,12.38,nan,0.79,1.80,nan,14.33,14.02,14.42
6,TWO_PC,1.57,15.19,12.09,0.00,nan,12.32,12.03,12.00,8.16,1.37,nan,13.27,12.73,13.43
8,ONE_PC,2.62,22.39,0.00,0.00,17.53,17.82,17.17,nan,0.83,2.19,nan,19.07,19.25,19.67
8,TWO_PC,1.98,19.97,15.74,0.01,nan,15.97,15.37,15.73,3.22,1.66,nan,17.05,16.78,17.41


==> analysis/new_figures/blob_scalability_profiling.txt <==
=== ONE_PC ===
00-execute_phase (ms) (in ms): average = 1.40 , min = 0.26, max = 2.62 
01-prepare_phase (ms) (in ms): average = 14.72 , min = 9.11, max = 22.39 
02-commit_phase (ms) (in ms): average = 0.00 , min = 0.00, max = 0.00 
03-abort (ms) (in ms): average = 0.00 , min = 0.00, max = 0.00 
05-average_log_if_ne_data (ms) (in ms): average = 11.94 , min = 8.19, max = 17.53 
07-average_log_async (ms) (in ms): average = 12.21 , min = 8.53, max = 17.82 
08-average_log_sync_data (ms) (in ms): average = 11.71 , min = 8.06, max = 17.17 
09-average_log_async_data (ms) (in ms): average = nan , min = nan, max = nan 
14-average_node_communicate (ms) (in ms): average = 0.58 , min = 0.30, max = 0.83 
15-average_READ_REQ_req_latency (ms) (in ms): average = 1.16 , min = 0.22, max = 2.19 
16-average_PREPARE_REQ_req_latency (ms) (in ms): average = nan , min = nan, max = nan 
17-average_ABORT_REQ_req_latency (ms) (in ms): average = 12.91 , min = 8.42, max = 19.07 
18-average_SYS_REQ_req_latency (ms) (in ms): average = 12.83 , min = 8.36, max = 19.25 
19-average_LOG_ABORT_REQ_req_latency (ms) (in ms): average = 13.30 , min = 8.76, max = 19.67 
=== TWO_PC ===
00-execute_phase (ms) (in ms): average = 1.06 , min = 0.29, max = 1.98 
01-prepare_phase (ms) (in ms): average = 13.62 , min = 9.26, max = 19.97 
02-commit_phase (ms) (in ms): average = 11.33 , min = 8.43, max = 15.74 
03-abort (ms) (in ms): average = 0.00 , min = 0.00, max = 0.01 
05-average_log_if_ne_data (ms) (in ms): average = nan , min = nan, max = nan 
07-average_log_async (ms) (in ms): average = 11.51 , min = 8.58, max = 15.97 
08-average_log_sync_data (ms) (in ms): average = 11.07 , min = 8.11, max = 15.37 
09-average_log_async_data (ms) (in ms): average = 11.22 , min = 8.33, max = 15.73 
14-average_node_communicate (ms) (in ms): average = 3.02 , min = 0.30, max = 8.16 
15-average_READ_REQ_req_latency (ms) (in ms): average = 0.90 , min = 0.24, max = 1.66 
16-average_PREPARE_REQ_req_latency (ms) (in ms): average = 0.18 , min = nan, max = nan 
17-average_ABORT_REQ_req_latency (ms) (in ms): average = 12.05 , min = 8.71, max = 17.05 
18-average_SYS_REQ_req_latency (ms) (in ms): average = 11.78 , min = 8.53, max = 16.78 
19-average_LOG_ABORT_REQ_req_latency (ms) (in ms): average = 12.39 , min = 9.10, max = 17.41 


==> analysis/new_figures/redis_zipf_profiling.csv <==
x,commit_alg,00-execute_phase (ms),01-prepare_phase (ms),02-commit_phase (ms),03-abort (ms),04-average_node_communicate (ms),05-average_READ_REQ_req_latency (ms),06-average_PREPARE_REQ_req_latency (ms),07-average_ABORT_REQ_req_latency (ms),08-average_SYS_REQ_req_latency (ms),09-average_LOG_ABORT_REQ_req_latency (ms)
0.0,ONE_PC,0.39,2.72,0.00,0.00,0.27,0.33,nan,2.49,2.49,2.46
0.0,TWO_PC,0.40,2.63,2.09,0.00,0.31,0.33,nan,2.41,2.41,2.39
0.5,ONE_PC,0.39,2.55,0.00,0.01,0.35,0.33,0.29,2.36,2.34,2.31
0.5,TWO_PC,0.39,2.48,1.96,0.01,0.41,0.33,0.32,2.29,2.28,2.26
0.7,ONE_PC,0.39,2.55,0.00,0.26,0.29,0.33,0.31,2.34,2.34,2.31
0.7,TWO_PC,0.38,2.61,2.05,0.26,0.32,0.32,0.29,2.39,2.39,2.38
0.9,ONE_PC,0.36,2.33,0.00,12.68,0.36,0.29,0.28,2.14,2.13,2.12
0.9,TWO_PC,0.34,2.37,1.92,14.07,0.38,0.27,0.26,2.19,2.17,2.20
0.99,ONE_PC,0.34,2.32,0.00,35.34,0.35,0.28,0.26,2.16,2.14,2.19
0.99,TWO_PC,0.33,2.19,1.80,35.37,0.39,0.26,0.26,2.03,2.03,2.08


==> analysis/new_figures/redis_zipf_profiling.txt <==
=== ONE_PC ===
00-execute_phase (ms) (in ms): average = 0.37 , min = 0.34, max = 0.39 
01-prepare_phase (ms) (in ms): average = 2.49 , min = 2.32, max = 2.72 
02-commit_phase (ms) (in ms): average = 0.00 , min = 0.00, max = 0.00 
03-abort (ms) (in ms): average = 9.66 , min = 0.00, max = 35.34 
04-average_node_communicate (ms) (in ms): average = 0.32 , min = 0.27, max = 0.36 
05-average_READ_REQ_req_latency (ms) (in ms): average = 0.31 , min = 0.28, max = 0.33 
06-average_PREPARE_REQ_req_latency (ms) (in ms): average = 0.29 , min = nan, max = nan 
07-average_ABORT_REQ_req_latency (ms) (in ms): average = 2.30 , min = 2.14, max = 2.49 
08-average_SYS_REQ_req_latency (ms) (in ms): average = 2.29 , min = 2.13, max = 2.49 
09-average_LOG_ABORT_REQ_req_latency (ms) (in ms): average = 2.28 , min = 2.12, max = 2.46 
=== TWO_PC ===
00-execute_phase (ms) (in ms): average = 0.37 , min = 0.33, max = 0.40 
01-prepare_phase (ms) (in ms): average = 2.46 , min = 2.19, max = 2.63 
02-commit_phase (ms) (in ms): average = 1.96 , min = 1.80, max = 2.09 
03-abort (ms) (in ms): average = 9.94 , min = 0.00, max = 35.37 
04-average_node_communicate (ms) (in ms): average = 0.36 , min = 0.31, max = 0.41 
05-average_READ_REQ_req_latency (ms) (in ms): average = 0.30 , min = 0.26, max = 0.33 
06-average_PREPARE_REQ_req_latency (ms) (in ms): average = 0.28 , min = nan, max = nan 
07-average_ABORT_REQ_req_latency (ms) (in ms): average = 2.26 , min = 2.03, max = 2.41 
08-average_SYS_REQ_req_latency (ms) (in ms): average = 2.26 , min = 2.03, max = 2.41 
09-average_LOG_ABORT_REQ_req_latency (ms) (in ms): average = 2.26 , min = 2.08, max = 2.39 


==> analysis/plot_config_std.json <==
{
	"plots": [
		{
			"exp": "ro_txn",
			"config": {
				"filename": "read_perc_redis_concat.csv",
				"plot": "false",
				"profiling": "false"
			}
		}, 
		{
			"exp": "ro_txn",
			"config": {
				"filename": "read_perc_blob_concat.csv",
				"plot": "false",
				"profiling": "true"
			}
		}, 
		{
			"exp": "ro_txn",
			"config": {
				"filename": "read_perc_iso_blob_concat.csv",
				"plot": "true",
				"profiling": "true"
			}
		}, 
		{
			"exp": "ro_txn",
			"config": {
				"filename": "read_perc_norep_redis_concat.csv",
				"plot": "false",
				"profiling": "false"
			}
		},
		{
			"exp": "zipf",
			"config": {
				"filename": "zipf_redis_concat.csv",
				"mask": [["ZIPF_THETA",["lt", 1]]],
				"plot": "false",
				"profiling": "false"
			}
		}, 
		{
			"exp": "zipf",
			"config": {
				"filename": "zipf_blob_concat.csv",
				"mask": [["ZIPF_THETA",["lt", 1]]],
				"plot": "false",
				"profiling": "true"
			}
		}, 
		{
			"exp": "zipf",
			"config": {
				"filename": "zipf_iso_blob_concat.csv",
				"mask": [["ZIPF_THETA",["lt", 1]]],
				"plot": "true",
				"profiling": "true"
			}
		}, 
		{
			"exp": "zipf",
			"config": {
				"filename": "zipf_norep_redis_concat.csv",
				"mask": [["ZIPF_THETA",["lt", 1]]],
				"plot": "false",
				"profiling": "false"
			}
		}, 
		{
			"exp": "failure_num_nodes",
			"config": {
				"filename": "failure_num_nodes_redis_concat.csv",
				"plot": "false",
				"profiling": "false"
			}
		}, 
		{
			"exp": "failure_num_nodes",
			"config": {
				"filename": "failure_num_nodes_blob_concat.csv",
				"unit": "ms",
				"plot": "true",
				"profiling": "true"
			}
		},
		{
			"exp": "failure_num_nodes",
			"config": {
				"filename": "failure_num_nodes_iso_blob_concat.csv",
				"unit": "ms",
				"plot": "false",
				"profiling": "false"
			}
		},
		{
			"exp": "scalability",
			"config": {
				"filename": "num_nodes_blob_concat.csv",
				"plot": "false",
				"profiling": "true"
			}
		}, 
		{
			"exp": "scalability",
			"config": {
				"filename": "num_nodes_iso_blob_concat.csv",
				"plot": "true",
				"profiling": "true"
			}
		}, 
		{
			"exp": "scalability",
			"config": {
				"filename": "num_nodes_redis_concat.csv",
				"plot": "false",
				"profiling": "false"
			}
		}
	]
}
